The stellar masses and specific star-formation rates of submillimetre galaxies

Establishing the stellar masses (M*), and hence specific star-formation rates (sSFRs) of submillimetre galaxies (SMGs) is crucial for determining their role in the cosmic galaxy/star formation. However, there is as yet no consensus over the typical M* of SMGs. Specifically, even for the same set of SMGs, the reported average M* have ranged over an order of magnitude, from ~5x10^10 Mo to ~5x10^11 Mo. Here we study how different methods of analysis can lead to such widely varying results. We find that, contrary to recent claims in the literature, potential contamination of IRAC 3-8 um photometry from hot dust associated with an active nucleus is not the origin of the published discrepancies in derived M*. Instead, we expose in detail how inferred M* depends on assumptions made in the photometric fitting, and quantify the individual and cumulative effects of different choices of initial mass function, different brands of evolutionary synthesis models, and different forms of assumed star-formation history. We review current observational evidence for and against these alternatives as well as clues from the hydrodynamical simulations, and conclude that, for the most justifiable choices of these model inputs, the average M* of SMGs is ~2x10^11 Mo. We also confirm that this number is perfectly reasonable in the light of the latest measurements of their dynamical masses, and the evolving M* function of the overall galaxy population. M* of this order imply that the average sSFR of SMGs is comparable to that of other star-forming galaxies at z>2, at 2-3 Gyr^-1. This supports the view that, while rare outliers may be found at any M*, most SMGs simply form the top end of the main-sequence of star-forming galaxies at these redshifts. Conversely, this argues strongly against the viewpoint that SMGs are extreme pathological objects, of little relevance in the cosmic history of star-formation.

==> mr_tabmass.txt <==
Title: The stellar masses and specific star-formation rates of submillimetre galaxies
Authors: Michal J. Michalowski, James S. Dunlop, Michele Cirasuolo, Jens Hjorth, Christopher C. Hayward, and Darach Watson
Table A.1: Stellar masses of individual SMGs calculated using various methods, stellar population models and star formation histories.
================================================================================
Byte-by-byte Description of file: mr_tabmass.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label              Explanations
--------------------------------------------------------------------------------
   1- 22 A22    ---         SMG                SMG name
  24- 28 F5.3   ---         z                  Redshift
  30- 35 F6.3   [solMass]   MstarM10           Stellar mass derived by M10
  37- 43 F7.3   [solMass]   MstarH11BC         Stellar mass derived by H11 with BC03 models
  45- 51 F7.3   [solMass]   MstarH11Mar        Stellar mass derived by H11 with M05 models
  53- 59 F7.3   [solMass]   MstarC10BC1burst   Stellar mass derived as in C10 with BC03 models and single-burst SFH
  61- 67 F7.3   [solMass]   MstarC10BCtau      Stellar mass derived as in C10 with BC03 models and tau SFH
  69- 75 F7.3   [solMass]   MstarC10BC2burst   Stellar mass derived as in C10 with BC03 models and double-burst SFH
  77- 83 F7.3   [solMass]   MstarC10Mar1burst  Stellar mass derived as in C10 with M05 models and single-burst SFH
  85- 91 F7.3   [solMass]   MstarC10Martau     Stellar mass derived as in C10 with M05 models and tau SFH
  93- 99 F7.3   [solMass]   MstarC10Mar2burst  Stellar mass derived as in C10 with M05 models and double-burst SFH
--------------------------------------------------------------------------------
Note (1): The Chabrier (2003) IMF is assumed.
Note (2): -99 indicates the lack of an estimate for a given SMG.
Note (3): References: M10 (Michalowski et al., 2010, A&A, 514, A67); H11 (Hainline et al., 2010, ApJ, 740, 96); C10 (Cirasuolo et al., 2010, MNRAS, 401, 1166); BC03 (Bruzual & Charlot, 2003, MNRAS, 344, 1000); M05 (Maraston, 2005, MNRAS, 362, 799).
--------------------------------------------------------------------------------
SMMJ030226.17+000624.5 0.080 10.275 -99.000 -99.000  10.010  10.000 10.330   9.810   9.810  10.590 
SMMJ030227.73+000653.5 1.408 10.915  11.180  11.009  11.180  11.190 11.750  11.320  11.320  11.770 
SMMJ030231.81+001031.3 1.316 10.205   9.080   9.209   9.330   9.740 10.050   9.550   9.690  10.120 
SMMJ030236.15+000817.1 2.435 11.285  10.880  10.689  11.180  11.170 11.310  11.250  11.200  11.570 
SMMJ030238.62+001106.3 0.276  8.525  10.790  10.639   8.220   8.520  9.020   8.520   7.200   9.480 
SMMJ030244.82+000632.3 0.176 10.205   9.830   9.559  10.100  10.090 10.390   9.950   9.950  10.410 
SMMJ105151.69+572636.0 1.147 11.175  11.450  11.109  11.370  11.370 11.370  11.520  11.520  12.140 
SMMJ105155.47+572312.7 2.686 11.235  10.580  10.419  10.880  10.460 11.530  11.180   8.650  11.570 
SMMJ105158.02+571800.2 2.239 11.675  11.480  11.259  11.320  11.340 11.320  11.600  11.260  12.020 
SMMJ105200.22+572420.2 0.689 10.945   9.870   9.759   9.870   9.440  9.870  10.170   7.630  11.140 
SMMJ105201.25+572445.7 2.148 11.115  10.470  10.349  11.020  11.040 11.020  11.020  10.220  11.540 
SMMJ105207.49+571904.0 2.689 11.655  11.010  10.879  11.190  11.230 11.460  11.050  11.050  11.510 
SMMJ105225.79+571906.4 2.372 11.385  11.070  10.879  11.660  11.650 11.660  11.760  11.760  12.010 
SMMJ105227.58+572512.4 2.142 11.565  11.370  11.189  11.190  11.420 11.190  11.310  11.190  11.750 
SMMJ105227.77+572218.2 1.956 11.445   9.820   9.609 -99.000 -99.000 11.190 -99.000 -99.000 -99.000 
SMMJ105230.73+572209.5 2.611 11.875  11.470  11.289  11.320  10.890 12.130  11.690   9.040  11.970 
SMMJ105238.19+571651.1 1.852 10.905  10.700  10.519  11.160  11.460 11.680  11.410  11.210  11.480 
SMMJ105238.30+572435.8 3.036 11.975  11.450  11.289  11.180  10.820 11.180  11.500   9.000  11.820 
SMMJ123549.44+621536.8 2.203 11.425  11.320  11.149  10.820  10.830 10.820  10.880  10.880  11.520 
SMMJ123553.26+621337.7 2.098 11.075  10.650  10.489  10.640  11.290 11.500  10.950  10.770  11.310 
SMMJ123555.14+620901.7 1.875 11.505  11.230  11.069  11.260  11.740 12.090  11.550  11.150  11.900 
SMMJ123600.10+620253.5 2.710 11.285 -99.000 -99.000   9.440   9.300  9.440   9.720   9.000  12.150 
SMMJ123600.15+621047.2 1.994 11.385  10.470  10.249  11.140  11.520 11.650  11.410  11.630  11.840 
SMMJ123606.72+621550.7 2.416 11.195  10.450  10.369  11.010  11.500 11.650  11.330  10.810  11.720 
SMMJ123606.85+621021.4 2.509 11.735  11.270  11.149  11.370  11.500 11.720  11.340  11.340  11.750 
SMMJ123616.15+621513.7 2.578 11.715  10.760  10.799  11.280  10.860 11.280  11.580   9.040  12.050 
SMMJ123618.33+621550.5 1.865 11.445  10.880  10.659  10.770  11.340 11.630  11.090  10.900  11.430 
SMMJ123621.27+621708.4 1.988 11.655  10.780  10.619  10.890  11.460 11.760  11.210  10.710  11.570 
SMMJ123622.65+621629.7 2.466 11.665  11.250  11.059  11.020  11.600 11.890  11.340  11.210  11.720 
SMMJ123629.13+621045.8 1.013 11.445  11.030  10.909  10.870  11.150 11.500  11.140  10.810  11.530 
SMMJ123632.61+620800.1 1.993 11.075  10.520  10.359  11.060  10.670 11.060  11.370   8.830  11.740 
SMMJ123634.51+621241.0 1.219 11.405  10.940  10.769  10.850  10.500 10.850  11.180   8.610  11.520 
SMMJ123635.59+621424.1 2.005 11.125  11.420  11.239  11.610  12.270 12.470  11.920  11.600  12.270 
SMMJ123636.75+621156.1 0.557 10.215   9.930   9.779   9.720  10.030 10.360  10.040   8.480  11.040 
SMMJ123651.76+621221.3 0.298  9.875 -99.000 -99.000   9.430   9.590  9.940   9.510   8.650  10.230 
SMMJ123707.21+621408.1 2.484 11.695  11.260  11.139  11.050  11.090 11.050  11.370  10.570  11.750 
SMMJ123711.98+621325.7 1.992 11.035  10.610  10.419  10.560  11.150 11.420  10.880  10.560  11.230 
SMMJ123712.05+621212.3 2.914 11.845  11.340  11.139  11.030  11.660 11.800  11.350  11.480  11.680 
SMMJ123716.01+620323.3 2.037 11.675 -99.000 -99.000  12.010  11.850 13.150  12.100  10.000  13.100 
SMMJ123721.87+621035.3 0.979 11.185  10.800  10.689  10.720  11.130 11.530  10.910  10.780  11.780 
SMMJ131201.17+424208.1 3.405 11.105  11.010  10.909  11.190  10.860 11.830  11.460  10.310  11.870 
SMMJ131208.82+424129.1 1.544 11.245  10.980  10.809  10.770  10.470 10.770  11.060   9.800  11.440 
SMMJ131212.69+424422.5 2.805 11.565  10.710  10.649  10.970  10.960 10.970  10.830  10.830  11.420 
SMMJ131215.27+423900.9 2.565 12.065  11.980  11.869  12.530  12.100 12.530  12.820  10.290  13.220 
SMMJ131222.35+423814.1 2.565 11.505  11.490  11.309  12.120  11.620 12.120  12.470   9.790  12.760 
SMMJ131225.20+424344.5 1.038 10.795  10.810  10.609  10.590  10.170 10.590  10.910   8.340  11.770 
SMMJ131225.73+423941.4 1.554 10.965  10.580  10.469  10.410  11.180 11.340  10.690  11.000  11.550 
SMMJ131228.30+424454.8 2.931 11.415  11.040  10.819  11.080  11.230 11.730  11.370  10.610  11.770 
SMMJ131231.07+424609.0 2.713 10.995 -99.000 -99.000  15.890  15.330 13.360  12.320  12.320  12.450 
SMMJ131232.31+423949.5 2.320 11.765  10.180  10.089  12.180  12.450 12.800  12.460  12.200  12.720 
SMMJ131239.14+424155.7 2.242 11.255  10.700  10.529  10.530  11.020 11.140  10.780  10.380  11.340 
SMMJ141741.81+522823.0 1.150 11.755  11.770  11.619  11.890  11.460 11.890  12.200  10.990  12.560 
SMMJ141742.04+523025.7 0.661 10.865  10.750  10.569  10.660  10.230 10.660  10.960   8.410  11.420 
SMMJ141750.50+523101.0 2.128 10.845  10.010   9.829   9.900  10.360 10.940  10.010   9.610  11.040 
SMMJ141800.40+512820.3 1.913 12.185  11.160  10.999  12.450  13.620 12.450  12.740  11.790  12.740 
SMMJ141802.87+523011.1 2.127 10.725  10.260  10.069  10.260  10.460 10.810  10.440  10.440  10.960 
SMMJ141809.00+522803.8 2.712 11.975  11.770  11.479  11.370  11.930 12.050  11.540  12.090  12.140 
SMMJ141813.54+522923.4 3.484 11.055  10.360  10.499  10.440  11.100 11.110  10.460  10.850  11.160 
SMMJ163627.94+405811.2 3.180 10.985  10.580  10.249  10.420  10.760 11.090  10.590  10.730  11.120 
SMMJ163631.47+405546.9 2.283 11.435  10.830  10.699  10.860  10.420 10.860  11.180   8.610  11.660 
SMMJ163639.01+405635.9 1.495 10.975  10.700  10.539  11.210  10.330 11.210  11.220   8.510  11.520 
SMMJ163650.43+405734.5 2.378 11.315  11.160  10.939  11.580  11.590 11.580  11.720  11.720  12.180 
SMMJ163658.19+410523.8 2.454 11.515  11.110  10.959  11.050  11.750 11.910  11.350  11.700  11.760 
SMMJ163658.78+405728.1 1.190 11.235  10.990  10.839  10.800  10.380 10.800  11.110   8.960  11.480 
SMMJ163704.34+410530.3 0.840 10.595   9.940   9.759   9.980   9.950 10.540  10.210   9.410  10.620 
SMMJ163706.51+405313.8 2.374 11.655  11.210  11.079  11.460  11.230 12.010  11.670  10.530  12.090 
SMMJ221724.69+001242.1 0.510 11.055 -99.000 -99.000  10.580  10.150 11.680  10.890   8.340  11.900 
SMMJ221725.97+001238.9 3.094 11.705 -99.000 -99.000  10.860  11.480 11.470  11.170  11.380  11.510 
SMMJ221733.02+000906.0 0.926 11.385 -99.000 -99.000  12.000  12.000 12.000  12.100  12.090  11.760 
SMMJ221733.12+001120.2 0.652 11.075  10.700  10.579  10.420  10.550 10.420  10.740  10.140  11.680 
SMMJ221733.91+001352.1 2.555 11.715  11.160  10.959  11.200  11.520 11.860  11.490  11.090  11.890 
SMMJ221735.15+001537.2 3.098 11.115  10.710  10.459  10.620  11.050 11.280  10.900  10.970  11.280 
SMMJ221735.84+001558.9 3.089 11.155  10.860  10.689  10.930  11.350 11.720  11.220  11.070  11.600 
SMMJ221737.39+001025.1 2.614 11.315 -99.000 -99.000  10.960  11.470 11.370  11.010  11.410  11.490 
SMMJ221804.42+002154.4 2.517 11.035  10.920  10.739  10.800  10.450 11.470  11.080  10.230  11.500 
SMMJ221806.77+001245.7 3.623 11.315  11.010  10.839  11.330  11.730 11.990  11.600  11.570  12.140  

